Hate Speech Detection: A Solved Problem? The Challenging Case of Long Tail on Twitter

In recent years, the increasing propagation of hate speech on social media and the urgent need for effective counter-measures have drawn significant investment from governments, companies, and researchers. A large number of methods have been developed for automated hate speech detection online. This aims to classify textual content into non-hate or hate speech, in which case the method may also identify the targeting characteristics (i.e., types of hate, such as race, and religion) in the hate speech. However, we notice significant difference between the performance of the two (i.e., non-hate v.s. hate). In this work, we argue for a focus on the latter problem for practical reasons. We show that it is a much more challenging task, as our analysis of the language in the typical datasets shows that hate speech lacks unique, discriminative features and therefore is found in the 'long tail' in a dataset that is difficult to discover. We then propose Deep Neural Network structures serving as feature extractors that are particularly effective for capturing the semantics of hate speech. Our methods are evaluated on the largest collection of hate speech datasets based on Twitter, and are shown to be able to outperform the best performing method by up to 5 percentage points in macro-average F1, or 8 percentage points in the more challenging case of identifying hateful content.

==> RESPONSE_major.txt <==
Dear Reviewers,

Thank you very much for taking your time to carefully read and discuss our submission in such great detail. We appreciate all your constructive comments and tried our best to improve our submission by addressing every aspect and concern raised in your reviews. This resulted in a significantly shortened but more focused version of the article. We summarise our major changes below, but also list in details our replies to each of your comment at the end of this message. 

1) Following the suggestions from two reviewers we have narrowed our scope, better motivated our work, and explained our specific novelty and contribution to the research area. In the Introduction section, this starts on page 2, from the third paragraph. In short, our motivation is based on the fact that state of the art performance on classifying specific types of hateful content compared to non-hate is still unsatisfactory such that we need to a) understand better why it is a harder task; b) develop better methods that are more effective for them, as opposed to non-hate content; c) evaluate these methods in a different way giving more focus to hateful content. Our novelty therefore includes a data analysis to help develop a better understanding of the problem, followed by new DNN based models that are shown to be very effective. We also revised our paper at different parts where necessary, to align with these motivations.

2) Revised data analysis: this part is now reduced to remove redundant analysis, but it is also more focused, hopefully giving clearer message. Also following one reviewer's advice, we have removed the 'both' class from all datasets and thus its instances are not considered in our data analysis and experiments. This is because this class is extremely small and thus can cause significant bias.

3) Presentation of results: we have created new presentations of all results, almost replacing all previous tables and figures for better clarity. They are also supported with better explanation and examples in-text.

4) Word embeddings: following a reviewer's advice we now only report results obtained on one word embedding in the main body text of the paper. However, full results involving other embeddings can be found in the appendix. We also discarded the back-off strategy to combine differen embeddings, as this would not be appropriate, as suggested by two reviewers.

5) More experiments: following some related review comments regarding the noisy nature of the Tweets, we have used a well-known statistical tool to normalise the Tweets before experiments, and we have added additional state of the art methods for comparison and re-run our experiments to compare against them. 


Thank you very much again for the valuable feedback.

Sincerely yours,
Ziqi and Lei



=== Detailed Responses ===
>> Reviewer 1<<
- proofreading and formatting
=RESPONSE: We have taken your advice to proofread the paper and corrected all issues with typos, formatting etc. as raised in the review and others.

- The presentation of the results (especially Table 4, Fig. 6-8), and the understandability of associated tables, figures, and their captions.
=RESPONSE: The original Table 4 and Fig 6-8 are all removed. Fig. 6-8 are now replaced with tables. The new tables are much easier to read. Also, depending on the tables and/or figures, we have added descriptions of examples within the main text to support readers. Please also refer to our major changes Point (3) described above.

- some clear analysis regarding the different word embeddings should have been shown. It seems odd that no clear trend is observed, especially as the task does not change
=RESPONSE: Taking on the advice from Reviewer 3 we now only present results obtained with Word2Vec embeddings in the main body text of the paper. We appreciate the point made here and we added several paragraphs of discussion in the Appendix to reflect on the possible reasons leading to the lack of clear trend. Although counter-intuitive, our findings are consistent with previous studies such as [6]. We were not sure what kind of in-depth data analysis could help us further investigate the quality/bias of each embedding and its correlation with our task concerned, as we used pre-trained models. But we are open to suggestions if our reviewer is still not satisfied with our response.

- The data analysis is nice but very general and short.
=RESPONSE: we accept this limitation of our analysis. But would like to use quantitative rather than qualitative analysis in order to quantify the long tail property of the data. We have added an additional paragraph to reflect on the findings (Page 6, left column, last paragraph). Also we think that our error analysis (Section 5.4, now extended) complement this part of data analysis by adding some qualitative perspectives (e.g., understanding what are the cases of the long tail)

- There should be some further analysis why the improvements are not as significant for the Micro F1 scores in comparison to the Macro F1 scores.
=RESPONSE: this is mainly because of the class imbalance issue in the datasets and the way that micro F1 is calculated (the definition is given in Section 2.3). We have improved our description in Section 3.2 (first paragraph) and hopefully that helps address this. We also improved our discussion of results (Table 2) to empirically reflect on this.

- numbers about the common errors
=RESPONSE: we have now extended our error analysis section (5.4) by adding statistics, as well as more examples.

- the authors should remark that they concentrate on hate speech in English Tweets. 
=RESPONSE: we have now made this explicit in our introduction (page 2, right column, 2nd paragraph), and Section 3.1 that explains the dataset.

- I think the analysis shown in Table 2 is interesting to some extend. However, the authors do not explain the reason for this effect. For me, it seems that these uniqueness measure correlates with the ratio of the tweets for each category (e.g. the experts annotated less tweets as hate, thus the vocabulary for non-hate than for the amateurs). As the highest scores are achieved for the majority class of the category it is obvious that this class is easier to detect.
=RESPONSE: as part of the major changes point (2), we have now removed this table as it provides some redundant information with Figure 1. 

- Section 3.2.: Repeating the objectives of 1) and 2) when analyzing them would improve the understanding of the paper.
=RESPONSE: as part of the major changes point (2), we have now simplified the data analysis section to focus on only one kind of analysis.

- Why are hashtags split? 
=RESPONSE: hashtags are only split for DNN based methods. Since we are using word embeddings, in fact hashtags are not useful because they are most likely out of word vocabularies. Instead, when hashtags are split, we can obtain words that are more likely to be included in the word embeddings. We have added an example in the first paragraph of Section 4.1 to explain this. Kindly note that hashtags are *not* split for SVM, which can indeed make use of them as features (see Section 5.1 the beginning)

- why was the abuse class removed from the DT dataset? And how can results be compared to the DT baseline if the dataset has been changed?
=RESPONSE: we follow our previous work [40] that generated and used this dataset. But indeed we accept this limitation. Therefore, we also re-implemented the DT method and applied it to our new data for comparison (Table 2&3).

- Figure 1: Reading solely the text, the plots do not become clear. For example, the x- and y-axis are not labeled. Furthermore, the legend should be placed more prominent (e.g. on the top).
=RESPONSE: we have made the changes accordingly, and also added text on the figure to explain it.

- What is the effect of the backoff strategy for getting embeddings from the precomputed ones? Here, it would be interesting to compare the results to using random embeddings for OOV words? It would have been further interesting to not only use the backoff strategy for the embeddings but just stack the embedding together and use zeros/random numbers if the word is unknown for one of the embeddings. I would assume that the current strategy does not work well, especially, as the embeddings from a different model are within a different space.
=RESPONSE: as mentioned in the major changes point (4), following Reviewer 3's advice, we have removed this method as it is inappropriate. In fact we tried to use random embeddings but OOV words but we could not obtain noticeable changes. Perhaps these words as features are not very indicative and therefore were not weighted highly by the learner.

- Section 5.1: How were the POS tags extracted on the Tweets?
=RESPONSE: Tweets are firstly normalised (Section 5.1 first paragraph), then the NLTK library is used to tag the Tweets (footnote 10)

- I understand that the paper presents lots of results. However, the representation of the results in Figure 6-8 is hard to understand. Even, after reading the caption in Fig 6 it did not entirely become clear. As far as I read the bar represents following value: Base+sCNN - (Base CNN). I would advise to present the results as numbers, which would also save a lot of space.
=RESPONSE: the result presentation has now been completed changed. Please also refer to our major changes point (3)

- For the WZ dataset with expert annotations, the sCNN modification achieves the highest improvements. Here also the Twitter-based embeddings perform best. It would be interesting to see whether using that classifier for the other datasets yields to good performance.
=RESPONSE: as discussed in the paper and also shown in Table 7 in details, no word embedding can consistently achieve the best results. This combination did not obtain the best resutls on the WZ-S.amt (sexims), WZ, or DT datasets.

- nice article that lists all available datasets and results: https://repositorio-aberto.up.pt/handle/10216/106028
=RESPONSE: thanks for the pointer. There are two English hate speech datasets mentioned in this article. We have used the first one shown in Table 2.15. The second is unfortunately, not free.

- SVM results are missing Table 5. These would have been more interesting than showing results for all embeddings types.
=RESPONSE: as mentioned before, our results presentation has completely changed. But we made sure that we compare against the SVM model in all tables.



>>Reviewer 2<<
- First, there is lacking intuition behind the proposed neural network. Given that there are many other neural networks in the literature for hate detection, it is not clear what is the superior of the proposed architectures, and why they use these layers. 
=RESPONSE: we have now improved our content to better explain the intuitions of our models. This includes: the first 2 paragraphs in Section 4; and the ending paragraph in sections 4.11 and 4.12.

- Second, the contribution of "exploring the effect of using background information" is weak. 
=RESPONSE: as mentioned in our major changes point (4), we have now dropped this claim.

- Finally, the comparison to other state-of-the-art methods is not quite convinced. The authors should compare the results based on the micro F1 rather than macro F1 due to the imbalance of classes. 
=RESPONSE: we appreciate the point raised but we would argue the opposite due to: 1) the practical importance to focus on hateful content instead of non-hate; 2) the technical difficulty of finding hateful content compared to non-hate; and 3) the class imbalance nature in typical datasets we have to deal with. We have better structured our arguments as follows: 1) better motivate the importance to focus on hateful content instead of non-hate, and the fact the two are very different tasks (3rd paragraph on page 2, left column); 2) explanation of why micro-F1 is not a fair measure in such tasks (section 2.3, section 3.2 first paragraph); and 3) empirically show in our experiments that micro F1 can show biased results (in Table 2).
We hope our reviewer find our improvement satisfactory. However we are open to suggestions.

- In addition, the author mentioned that they reimplement the work of [12], but the performance on two classes seems low compared to the original paper in three classes.
=RESPONSE: we have added a paragraph on page 13 left column (last paragraph) to say that we cannot guarantee 100% replication in our re-implemented models for many reasons. And for this reason, we also compare against previously reported results (Table 4) on an as-is basis. 
We also used the code shared by the authors in [12] (https://github.com/t-davidson/hate-speech-and-offensive-language/blob/master/classifier/final_classifier.ipynb), but we noticed that the code itself trains and tests a model on the same dataset (i.e., there is no split between training and testing dataset, but this would be inappropriate). This produces the scores that are closest to those reported in [12]. However we understand that the code may be for demonstration purposes only and we do not think that they are the actual code to re-produce the reported figures. But when we re-implemented the model based on the shared code to perform a proper 5-fold validation, we could not obtain results closer to the reported figures. But there could be other reasons, as explained in our added paragraph.




>>Reviewer 3<<
- I would recommend to focus on really novel contributions and do not try to fit everything in which leads to vague imprecise claims.
=RESPONSE: we thank the reviewer for this very important piece of suggestion. We have now revised our paper accordingly. Specifically, our motivation and novelty are better explained on page 2, starting from the 3rd paragraph.  

- This objectives make me think this is a review paper instead of a full paper, as it was submitted.
=RESPONSE: we have now re-written the introduction section to clarify our contribution.

- The long-tail pattern is found in many problems with important class imbalance (i.e. medical diagnosis, anomaly detection,...) so it is not particular of the studied problem, and, in my opinion it is not the biggest challenge to face. 
The findings are not specially surprising: You can hate or not using the same words.
The tables and figures of this section are specially complicated to understand and to extract a clear picture of what is happening.
=RESPONSE: we appreciate the point made here. We revised our paper as follows: 1) the analysis of the long tail nature in the dataset supports our argument that using micro F1 averaging is not an approrpiate measure for the task. For this point, we have made changes in many parts of the paper to reflect it; 2) we added a paragraph in the end of section 3 (page 6, top right column) to make a point that this is not simply a class imbalance problem but an issue of lack of discriminative features, as shown by our data analysis. Quoting our reviewer's comment that 'You can hate or not using the same words', the problem is that even if we can add more data instances that are hateful Tweets to balance the dataset, we may still have few discriminative features in the hate speech, compared to non-hate. So we should look at how to develop better feature extractors for the problem. Our data analysis helps to reveal this nature. We hope our reviewer find this satisfactory but we are open to further discussion and suggestions.

-To address the second question authors propose the use of deep neural networks and pre-trained word embeddings. This solution is not new at all. Use of recurrent neural networks has become quite common in NLP tasks in general, and has been applied to the same problem in particular by Mehdad (ref [28] in the paper).
=RESPONSE: we accept that the limitation that our innovation in the GRU based DNN model structures is not significantly novel. But our use of skipped CNN is different from previous work [25], which we identified as the only work of a relevant nature. Our results also show that this model works much better than the GRU based. We have revised our argument in the first paragraph on page 10 to explain how our structure is different and novel, particularly in the task of hate speech detection and even short text classification, this is the first work that applied such a model. 

-The rest of the related work is in my opinion too long. It seems a summary of a review paper and is not always clear the relation with present work.
In sections 4.2.1, 4.2.2, 4.2.3 and 4.3 there exists a paragraph of “comparison with state of the art” which is likely to be the related work.
=RESPONSE: we have now cut down the related work section significantly, and also discarded other sections that were confusing as 'additional related work'. 

- About the dataset RM created by the authors. I would like to ask: what does this dataset add that was not present in previous datasets? What is its value?
=RESPONSE: we have now changed our description of the datasets as this dataset has been already published in another work of ours. But to answer the question: it focuses on the theme of religion and refugees. While previous datasets focus on sexism, racisim, and in the case of DT, there is no central theme. So the linguistic characteristics can be different. 

- In section 5.3 General Results explains that for several datasets the class 'both' has very few instances, which obscures the results. Have you considered to remove it?
=RESPONSE: in our new version of the paper, this class is removed (as explained in the data analysis section) and all results are reported based on this. 

- About section 3.2 Dataset Analysis. Although I have not seen in any place 'bag of words', if I understood correctly, all analysis in this section is under this hypothesis. Word relation in the sentence or character lever information are not taken into account, only presence or absence of a complete word. I wonder why? In [38, 28] seem clear that character level information (character n-gram) should be preferred for various reasons.
=RESPONSE: there are many reasons. First, in fact literature that compares word and character based embeddings are rather inconclusive (3rd paragraph, left column on page 8). Although [23] reported better resutls with character embeddings, [30] and [13] reported the opposite (i.e., word embeddings work better). Second, in this new version of the paper, we have used a statistical Twitter normaliser to pre-process the Tweets before we apply any word embeddings. So to some extent, it helps address the issue with noise language to some extent. Third, practically it would be different to measure the issue of feature sparsity at character level. For example, we are not sure how to represent all possible character sequences found in each class of a dataset and compare them. But this is straightforward at word level. Given that most features are extracted from words (even character sequences), we think that this would still be a reasonable proxy.

- I wonder if using word embeddings is a better choice than using character embeddings. A choice that is not reasoned.
=RESPONSE: to follow our answer to the previous comment, the 3rd paragraph, left column on page 8 explicitly explains why we use word embeddings. Our results also show that our word-embedding based method in fact obtains as good results as Park et al. that uses a hybrid model (combining character and word embedding).

- About the last word embedding e.all: I consider a mistake the way it is created using words from different embeddings
=RESPONSE: we have now removed this setting. Please also refer to our major changes point (4)

- If the results using different word embeddings are similar I would prefer to stick to one embedding for the rest of the experiments to reduce the number of factors involved and simplify presentation and interpretation of results.
=RESPONSE: we have revised our paper exactly following your suggestion. We now only present results using the word2vec embedding in the main body text of the paper. But show full results in the appendix.

- For instance it is typical to use the GRU's last time-step hidden units activation's as a representation of the sentence. Here authors chose to take a global max pooling. Why? Is it better than the 'regular' option?
=RESPONSE: we have added two sentences in the end of section 4.1.1 to answer this query. But in short, it is an empirical decision as it worked better than the regular option. and the intuition is to pick the highest scoring features to represent a Tweet

- In any case, a comparison with state-of-the-art models can validate the choices.
pick the highest scoring features to
=RESPONSE: our original paper in fact re-implemented two state of the art, ie., the SVM model and the model by Gamback et al. But we understand that it was not clearly mentioned. Therefore we have revised our work this time to explicitly state the selected state of the art methods for comparison. Also we added another state of the art, i.e., Park et al [30]. 

- It is clear to me that hate speech is a problem. But, what is actually the problem? To detect all of it, so we should look at recall of hate class? To only detect it, so we should look at precision of hate class? I would really appreciate a study in such direction, starting by defining the metrics most suitable for the problem and the rationale behind. As in many studies we do have lots of different metrics, from which we do compute more metrics (ie. F1-score) which we finally aggregate (i.e. macro average) to end up losing the meaning of them.
=RESPONSE: we particularly thank the reviewer for this comment, as it helped us to better motivate our work. Our third paragraph on page 2 (left column) addresses this. In short, we think it is important to focus on different types of hateful content, instead of non-hate. But it is equally important to address both precision and recall. We also revised our paper at different places to better align our arguments with this point raised. Also our results and discussion especially around table 2 show that using micro F1 for evaluation wouldn't be appropriate for such tasks.

- As said before there is a lot of information presented in this paper and this section is for obvious reasons the most affected. I strongly recommend to reduce the amount of information presented to simplify its presentation. Figures 6-9 are a trap where is too easy to get lost....
=RESPONSE: we have now completely changed the results presentation. These figures are replaced by tables, and/or improved explanations.

- I do not think that those differences are more important than absolute performance... If information presented here is reduced a simpler presentation could be obtained. Important results can always be highlighted in the text.
=RESPONSE: the figures showing the differences are discarded. We now show tables with absolute figures for comparison.





==> RESPONSE_minor.txt <==
Dear Reviewers,

Thank you very much for taking your time to carefully read and discuss our major revision in great detail. We appreciate all your constructive comments and tried our best to improve our submission by addressing every aspect and concern raised in your reviews. We summarise our changes below, and we hope you find our responses satisfactory. 

=== Detailed Responses ===
>> To all reviewers <<
While addressing your comments we noticed additional interesting results and we therefore extended our results discussion on page 12, the paragraph titled 'Patterns observed with other word embeddings'. This mainly reflect on the different performance gained with different embedding models.

>> Reviewer 1<<
We thank the reviewer for accepting the quality of our revision. We notice there is no further comments to address for this review.

>> Reviewer 2<<
We thank the reviewer for his high praise for our major revision. We also greatly appreciate his further comments, addressed as follows:

- In section 4.1, in the explanation of the architecture (3rd paragraph), the strides of the convolutional and pooling layers are not specified.
= RESPONSE: now added on page 8, left bottom paragraph. For CNN, stride=1; for pooling, stride=4. We used the default settings in the API, we did not tune these parameters.

- Reading the text seems that the 1D max pooling is applied to the joined output of different convolution sizes, so a single pooling op may contain inputs from different convolution sizes. Is it correct, or are they actually processed separately?
= RESPONSE: we are particularly grateful for this comment, because this prompted us to double check our code and discover an error in our reporting. In fact, a pooling layer is attached to each CNN. But then another max pooling is applied to the concatenation of the outputs to further extract features. This is because we found that this extra max pooling can effectively improve F1 by up to 5%, in many cases on the two state of the art (GB and PK) cnn models. We have revised our text accordingly on page 8 in the left bottom paragraph, and also our figures 2,3,5 to reflect this. Some results were also corrected accordingly as we had tabulation errors. The findings remain consistent.

- In the skipped-CNN section, It would be fair to include some references to other works (beyond Mikolov) that used the same idea in other contexts, eg. Atrous convolutions in image processing, or word level skip grams for sentiment analysis,...
= RESPONSE: we have extended page 10 left bottom paragraph to include both literature on the dilated CNN in image processing, as well as the usage of skip grams in language tasks with classic ML algorithms.

-According to the style guide, the tables captions should be placed above the table. It is preferable to include the trailing 0 in the results: .81 → 0.81 (Or to remove the “.” indicating the units in the caption).
= RESPONSE: thanks for pointing this out. We have corrected all figures, but table 7 in the appendix. The reason is that there is no enough space in table 7 to include the trailing 0. We hope this is OK.

Other minor typos etc are also corrected.

>>Reviewer 3<<
We thank the reviewer for identifying further areas for improvement, as addressed below:

- It seems that only one author is named in the headers of the submission pages ("Lei Luo"). Should it no tbe the case that both authors should be named in the headers?
= RESPONSE: this has been corrected.

- I am bit puzzled that the author seem to consider F1 as the same type of measure as "accuracy" (page 2, 3rd paragraph). Please check and reformulate if necessary.
= RESPONSE: this has been corrected to F1.

- What is meant by "largest collection of English Twitter datasets,". This notion is first introduced in section 3.1.
= RESPONSE: rephrased this sentence in section 3.1, hopefully it is clearer.

- Wondering why there is the need for an input feature representation (page 4 beginning). Is it not so that a Neural Network can learn from raw data to extract feature representations(and for sure also from an input data that contains feature representations).
= RESPONSE: page 3 right bottom paragraph has been rephrased to be more precise.

- Some not very correct English forms, like "methods belong to this category include". The English language shoud be harmonized across the whole paper.
= RESPONSE: this is corrected now. Another proof reading was also done.

- On page 4, please introduce GRU (as you did for RNN, CNN etc.) 7) I would not write "Tweets" but "tweets", when not at sentence begin. Everywhere in the submission.
= RESPONSE: both have been addressed

- There is an issue that needs to be clarified: were the tweets in the different data sets collected randomly or on the basis of key words filtering the streaming data?
= RESPONSE: this has now been clarified in section 3.1.

- On page 5, I would rather use the expression "surface forms", instead of "surface words" (all words are in a sense "surface words"), if you want to distinguish from lemma forms. If not: "words" would be enough.
= RESPONSE: we have changed this to 'words' instead

- Page 5, 6: It would be interesting to investigate how much the normalisation process applied to tweets can influence on the potential distinction of "hate" vs "non hate" tweets.
= RESPONSE: we agree, and we discussed this as future work, in the 'conclusion section'. Hope that is OK.

- "combines traditional a CNN" => "combines a traditional CNN"?
= RESPONSE: this is corrected now.

- Section 4.1: it would be good to know how good the segmentation of hashtags is working? Are there hashtags that are wrongly segmented (one can imagine something like #YouTube to be segmented into "you" and "tube", in case the authors do not have ways to avoid this., and:
- The authors write "Further, our pre-processing already reduces the noise in the language to some extent." (section 4.1). I think one needs to get some quantitative information here (even if only an estimate)
= RESPONSE: there is no published figures on this normalisation tool, unfortunately. But manual inspection shows that indeed, errors like this could occur. We added a brief discussion on this point on page 8, right column in the middle. Also some more figures are added to the appendix.

- It would be very helpful to suggest at least in a very tentative what kind of non-linguistic features could help in the classification task.
= RESONSE: we added a discussion in the conclusion



==> literature-reading.txt <==
https://www.hrw.org/news/2018/02/14/germany-flawed-social-media-law

